On Sensing, Agility, and Computation Requirements for a Data-gathering Agile Robotic Vehicle

We consider a robotic vehicle tasked with gathering information by visiting a set of spatially-distributed data sources, the locations of which are not known a priori, but are discovered on the fly. We assume a first-order robot dynamics involving drift and that the locations of the data sources are Poisson-distributed. In this setting, we characterize the performance of the robot in terms of its sensing, agility, and computation capabilities. More specifically, the robot's performance is characterized in terms of its ability to sense the target locations from a distance, to maneuver quickly, and to perform computations for inference and planning. We also characterize the performance of the robot in terms of the amount and distribution of information that can be acquired at each data source. The following are among our theoretical results: the distribution of the amount of information among the target locations immensely impacts the requirements for sensing targets from a distance; performance increases with increasing maneuvering capability, but with diminishing returns; and the computation requirements increase more rapidly for planning as opposed to inference, with both increasing sensing range and maneuvering ability. We provide computational experiments to validate our theoretical results. Finally, we demonstrate that these results can be utilized in the co-design of sensing, actuation, and computation capabilities of mobile robotic systems for an information-gathering mission. Our proof techniques establish novel connections between the fundamental problems of robotic information-gathering and the last-passage percolation problem of statistical mechanics, which may be of interest on its own right.

==> data/dist_vs_horizon_cont/dist_vs_horizon_cont.bernoulli.p=0.5.delta=0.1.iter=3000.csv <==
Horizon, Avg Distance, Total Distance, Average Time(s)
1, 0.628333,1885, 3.1656e-05
2, 1.08067,3242, 8.30803e-05
3, 1.339,4017, 0.000162439
4, 1.71733,5152, 0.000355542
5, 1.98667,5960, 0.000461528
6, 2.412,7236, 0.000620301
7, 2.55267,7658, 0.000914318
8, 2.99467,8984, 0.00116671
9, 3.261,9783, 0.00143543
10, 11.76,35280, 0.00320786
15, 14.625,43875, 0.00609983
20, 43.9133,131740, 0.0184079
25, 45.3083,135925, 0.0292431
30, 116.55,349650, 0.0846357
35, 114.158,342475, 0.107433
40, 295.36,886080, 0.312492
45, 275.775,827325, 0.354517
50, 665.267,1995800, 1.07858
55, 644.123,1932370, 1.31388


==> data/dist_vs_horizon_cont/dist_vs_horizon_cont.exponential.p=1.delta=0.1.iter=1000.csv <==
Horizon, Avg Distance, Total Distance, Average Time(s)
1, 0.189,189, 2.5448e-05
2, 0.452,452, 7.2178e-05
3, 0.78,780, 0.000167905
4, 1.012,1012, 0.000264787
5, 1.47,1470, 0.000375266
6, 1.848,1848, 0.000536322
7, 2.058,2058, 0.000764953
8, 2.4,2400, 0.000949983
9, 3.231,3231, 0.0012617
10, 3.7,3700, 0.00176376
15, 7.245,7245, 0.00452925
20, 10.64,10640, 0.00960539
25, 15.9,15900, 0.0176765
30, 21.15,21150, 0.031433
35, 28.805,28805, 0.0465
40, 36.4,36400, 0.0734024
45, 49.185,49185, 0.114125
50, 58.35,58350, 0.166311
55, 73.26,73260, 0.242123
60, 98.52,98520, 0.409688


==> data/dist_vs_horizon_cont/dist_vs_horizon_cont.geometric.p=0.5.delta=0.1.iter=1000.csv <==
Horizon, Avg Distance, Total Distance, Average Time(s)
1, 0.176,176, 2.1363e-05
2, 0.334,334, 6.0419e-05
3, 0.885,885, 0.000126555
4, 0.864,864, 0.000226441
5, 1.49,1490, 0.000377204
6, 1.482,1482, 0.000519955
7, 1.855,1855, 0.000721389
8, 2.352,2352, 0.000954625
9, 2.421,2421, 0.00124335
10, 3.77,3770, 0.00171597
15, 6.585,6585, 0.00437828
20, 9.04,9040, 0.00837364
25, 13.275,13275, 0.0164726
30, 15.87,15870, 0.0247444
35, 24.535,24535, 0.0426864
40, 30,30000, 0.062979
45, 34.02,34020, 0.0979821
50, 40.65,40650, 0.134274
55, 53.02,53020, 0.200389
60, 64.86,64860, 0.285238                               

==> data/dist_vs_horizon_cont/dist_vs_horizon_cont.pareto.p=1.5.delta=0.1.iter=1000.csv <==
Horizon             , Avg Distance        , Average Time(ms)    , R*                  
1                   , 0.157               , 0.006588            , 4.7                 
2                   , 0.278               , 0.018536            , 6.06004             
3                   , 0.492               , 0.037518            , 7.03141             
4                   , 0.584               , 0.051416            , 7.81364             
5                   , 0.825               , 0.070235            , 8.47982             
6                   , 1.044               , 0.10409             , 9.06609             
7                   , 1.148               , 0.152229            , 9.59328             
8                   , 1.16                , 0.211296            , 10.0747             
9                   , 1.872               , 0.274512            , 10.5193             
10                  , 2.08                , 0.334624            , 10.9336             
15                  , 3.165               , 1.14663             , 12.6862             
20                  , 3.92                , 2.96128             , 14.0975             
25                  , 5.5                 , 6.6913              , 15.2995             
30                  , 6.06                , 12.951              , 16.3572             
40                  , 8.64                , 41.71               , 18.1769             
50                  , 9.35                , 92.6958             , 19.7267             
60                  , 11.16               , 189.43              , 21.0905             
70                  , 14.7                , 347.104             , 22.3169             
80                  , 18.08               , 598.649             , 23.4368             
90                  , 19.08               , 951.997             , 24.4711             


==> data/dist_vs_horizon_cont/dist_vs_horizon_cont.pareto.p=1.5.delta=0.1.iter=5000.csv <==
Horizon             , Avg Distance        , Average Time(ms)    , R*                  , Actual iterations   
1                   , 0.1426              , 0.0055326           , 4.7                 , 5000                
2                   , 0.2968              , 0.0146206           , 6.06004             , 5000                
3                   , 0.5046              , 0.0242268           , 7.03141             , 5000                
4                   , 0.7016              , 0.0417268           , 7.81364             , 5000                
5                   , 0.865               , 0.067944            , 8.47982             , 5000                
6                   , 1.0932              , 0.0920788           , 9.06609             , 5000                
7                   , 1.2754              , 0.130316            , 9.59328             , 5000                
8                   , 1.4112              , 0.184026            , 10.0747             , 5000                
9                   , 1.6956              , 0.255458            , 10.5193             , 5000                
10                  , 1.876               , 0.340612            , 10.9336             , 5000                
15                  , 3.087               , 1.21871             , 12.6862             , 5000                
20                  , 4.164               , 3.2293              , 14.0975             , 5000                 
25                  , 5.045               , 6.60872             , 15.2995             
30                  , 5.982               , 12.8336             , 16.3572             
40                  , 8.136               , 38.3714             , 18.1769             
50                  , 10.57               , 92.001              , 19.7267             
60                  , 12.096              , 187.799             , 21.0905             
70                  , 14.672              , 346.306             , 22.3169             
80                  , 15.48               , 606.107             , 23.4368             , 10000 
90                  , 17.523              , 968.154             , 24.4711             , 10000                              
100                 , 19.66               , 1477.74             , 25.435              , 5000                
120                 , 22.968              , 3024.46             , 27.1935             , 5000                
140                 , 28.364              , 5679.72             , 28.7747             , 5000                
160                 , 30.848              , 10944.2             , 30.2187             , 5000                
180                 , 34.164              , 16875.8             , 31.5523             , 5000                


==> data/dist_vs_horizon_lattice/dist_vs_horizon_lattice.bernoulli.p=0.5.delta=0.1.iter=1000.csv <==
Horizon, Avg Distance, Total Distance, Average Time(s)
1, 0,0, 5.93e-06
2, 0,0, 1.6544e-05
3, 0,0, 3.1978e-05
4, 0,0, 5.3383e-05
5, 1.435,1435, 0.000102601
6, 1.584,1584, 0.000131305
7, 1.225,1225, 0.000165331
8, 1.248,1248, 0.000197407
9, 1.134,1134, 0.000234651
10, 6.96,6960, 0.000451351
15, 18.42,18420, 0.00124802
20, 43.56,43560, 0.00311856
25, 90.75,90750, 0.00710234
30, 190.08,190080, 0.0159369
35, 369.495,369495, 0.0340274
40, 853.52,853520, 0.0858949
45, 1610.64,1610640, 0.178519
50, 3847.65,3847650, 0.466798


==> data/dist_vs_horizon_lattice/dist_vs_horizon_lattice.bernoulli.p=0.5.delta=0.1.iter=5000.csv <==
Horizon, Avg Distance, Total Distance, Average Time(s)
1, 0,0, 8.0028e-06
2, 0,0, 1.82884e-05
3, 0,0, 3.3276e-05
4, 0,0, 5.32898e-05
5, 1.452,7260, 9.5072e-05
6, 1.3464,6732, 0.000128372
7, 1.2544,6272, 0.000162116
8, 1.1536,5768, 0.000200963
9, 1.116,5580, 0.000241975
10, 6.784,33920, 0.000454675
11, 5.9312,29656, 0.000490783
12, 5.5488,27744, 0.00055469
13, 5.0284,25142, 0.000622575
14, 4.6032,23016, 0.000675881
15, 18.297,91485, 0.00128915
20, 42.64,213200, 0.0032751
25, 90.685,453425, 0.00753322
30, 186.87,934350, 0.0162335


==> data/dist_vs_horizon_lattice/dist_vs_horizon_lattice.exponential.p=1.delta=0.1.iter=1000.csv <==
Horizon, Avg Distance, Total Distance, Average Time(s)
1, 0,0, 7.433e-06
2, 0,0, 2.2581e-05
3, 0.06,60, 4.5865e-05
4, 0.14,140, 7.1419e-05
5, 0.245,245, 0.000100955
6, 0.402,402, 0.000131044
7, 0.539,539, 0.000168708
8, 0.912,912, 0.000221665
9, 0.918,918, 0.000273218
10, 1.1,1100, 0.000335851
15, 2.505,2505, 0.000749288
20, 3.58,3580, 0.0013322
25, 6.125,6125, 0.00215999
30, 8.94,8940, 0.00351393
35, 10.955,10955, 0.00437578
40, 14.92,14920, 0.00610487
45, 17.73,17730, 0.00784302
50, 25.2,25200, 0.010197
55, 27.83,27830, 0.0128243
60, 32.04,32040, 0.0154824
65, 38.805,38805, 0.0217273
70, 52.57,52570, 0.0245503
75, 59.025,59025, 0.0273409
80, 66.8,66800, 0.0315052
85, 77.265,77265, 0.036786
90, 85.59,85590, 0.0425755
95, 99.845,99845, 0.049721
100, 110.9,110900, 0.056498
105, 140.805,140805, 0.0691506
110, 149.93,149930, 0.076692
115, 171.12,171120, 0.0878226
120, 184.68,184680, 0.0975433
125, 212.5,212500, 0.112447
130, 244.53,244530, 0.12994
135, 263.385,263385, 0.143348
140, 301.14,301140, 0.165811
145, 358.15,358150, 0.193932
150, 393.75,393750, 0.215447
155, 452.29,452290, 0.249391
160, 468.16,468160, 0.265001
165, 533.94,533940, 0.304001
170, 584.63,584630, 0.338301
175, 644.7,644700, 0.377646
180, 740.16,740160, 0.437003
185, 822.695,822695, 0.490651
190, 916.56,916560, 0.553636
195, 966.42,966420, 0.59863
200, 1134,1134000, 0.703418


==> data/dist_vs_horizon_lattice/dist_vs_horizon_lattice.geometric.p=0.5.delta=0.1.iter=1000.csv <==
Horizon, Avg Distance, Total Distance, Average Time(s)
1, 0,0, 5.736e-06
2, 0,0, 1.8655e-05
3, 0.072,72, 4.2475e-05
4, 0.108,108, 6.7159e-05
5, 0.275,275, 9.47e-05
6, 0.336,336, 0.000125428
7, 0.329,329, 0.000167302
8, 0.512,512, 0.000201437
9, 0.702,702, 0.000289516
10, 0.65,650, 0.000299885
15, 1.8,1800, 0.000678023
20, 2.4,2400, 0.00117629
25, 4.675,4675, 0.00194361
30, 5.55,5550, 0.00272342
35, 8.61,8610, 0.00387315
40, 8.88,8880, 0.00503543
45, 10.215,10215, 0.00637952
50, 14.05,14050, 0.00799484
55, 16.335,16335, 0.00980302
60, 18.9,18900, 0.0118625
65, 23.27,23270, 0.0142897
70, 28.07,28070, 0.0170045
75, 29.7,29700, 0.0194579
80, 32.64,32640, 0.0224561
85, 43.18,43180, 0.0270212
90, 37.35,37350, 0.0284269
95, 49.59,49590, 0.0339466
100, 53,53000, 0.0380359
105, 69.195,69195, 0.0455331
110, 66.88,66880, 0.0483901
115, 68.31,68310, 0.0523271
120, 82.08,82080, 0.0598449
125, 87.125,87125, 0.0662763
130, 105.82,105820, 0.0755702
135, 104.085,104085, 0.0792866
140, 126.84,126840, 0.0921566
145, 134.705,134705, 0.0999814
150, 132.3,132300, 0.104514
155, 157.015,157015, 0.118932
160, 161.28,161280, 0.126448
165, 178.53,178530, 0.137344
170, 186.83,186830, 0.147286
175, 229.775,229775, 0.173809
180, 229.14,229140, 0.183851
185, 234.765,234765, 0.21425
190, 273.6,273600, 0.217156
195, 262.665,262665, 0.220586
200, 290.6,290600, 0.241671
205, 306.27,306270, 0.259511
210, 338.73,338730, 0.282219
215, 392.805,392805, 0.318799
220, 380.6,380600, 0.31965
225, 432.45,432450, 0.358633
230, 410.78,410780, 0.356963
235, 477.285,477285, 0.405057
240, 512.64,512640, 0.437673


==> data/dist_vs_horizon_lattice/dist_vs_horizon_lattice.pareto.p=1.5.delta=0.1.iter=5000.csv <==
Horizon, Avg Distance, Total Distance, Average Time(s), target_reward@l^1.1
1, 0,0, 6.63e-06
2, 0,0, 2.0768e-05
3, 0.1488,744, 3.82704e-05
4, 0.3768,1884, 6.23546e-05
5, 0.478,2390, 9.95914e-05
6, 0.8076,4038, 0.000132843
7, 1.0696,5348, 0.000183063
8, 1.2192,6096, 0.000241426
9, 1.5138,7569, 0.000297763
10, 1.684,8420, 0.000365731
15, 2.733,13665, 0.000797106
20, 3.848,19240, 0.00143718
25, 5.29,26450, 0.00221218
30, 6.18,30900, 0.0033708
40, 8.432,42160, 0.00634818
50, 10.38,51900, 0.00861803
60, 11.652,58260, 0.0123
70, 14.574,72870, 0.0168883
80, 16.112,80560, 0.0217777
90, 19.026,95130, 0.0278739
100, 21.08,105400, 0.0343983
120, 22.008,110040, 0.0481426
140, 27.664,138320, 0.0665254
160, 30.08,150400, 0.0854937
180, 36.792,183960, 0.115299
200, 38.2,191000, 0.13377
220, 41.096,205480, 0.16134
240, 45.024,225120, 0.200088
260, 46.592,232960, 0.237884
280, 54.208,271040, 0.264416
300, 55.98,279900, 0.299251
320, 62.912,314560, 0.343629
340, 61.268,306340, 0.38275
360, 63.936,319680, 0.428377
380, 69.996,349980, 0.48641
400, 73.12,365600, 0.530758
420, 72.912,364560, 0.581337
440, 80.608,403040, 0.64644
460, 86.02,430100, 0.708799
480, 88.032,440160, 0.777138
Horizon, Avg Distance, Total Distance, Average Time(s), target_reward@l^1.1


==> data/reward_vs_length_cont/reward_vs_length_cont.bernoulli.p=0.5.iter=1000.csv <==
Length, Mean, Average Time(s)
1, 0.461, 1.9716e-05
2, 0.6495, 5.5797e-05
3, 0.710667, 0.000101531
4, 0.774, 0.000189259
5, 0.7844, 0.00029047
6, 0.8115, 0.000415901
7, 0.842286, 0.000581965
8, 0.846125, 0.000752752
9, 0.863444, 0.000956993
11, 0.880182, 0.00167462
21, 0.921238, 0.00593915
31, 0.939677, 0.0177307
41, 0.951439, 0.0421097
51, 0.953255, 0.0839342
61, 0.960656, 0.152171
71, 0.965465, 0.241714
81, 0.969889, 0.377649
91, 0.969989, 0.585226
101, 0.973129, 0.856273



==> data/reward_vs_length_cont/reward_vs_length_cont.exponential.p=1.iter=1000.csv <==
Length              , Mean                , Average Time(ms)    , Actual iterations   
1                   , 0.838866            , 0.005237            , 1000                
6                   , 1.7299              , 0.112033            , 1000                
11                  , 1.88744             , 0.434823            , 1000                
16                  , 1.94781             , 1.24693             , 1000                
21                  , 1.99645             , 3.16465             , 1000                
26                  , 2.00673             , 6.72842             , 1000                
31                  , 2.03773             , 13.3003             , 1000                
36                  , 2.05138             , 23.5115             , 1000                
41                  , 2.06424             , 39.3395             , 1000                
46                  , 2.06581             , 58.2679             , 1000                
51                  , 2.07421             , 86.706              , 1000                
56                  , 2.08105             , 124.799             , 1000                
61                  , 2.09343             , 174.749             , 1000                
66                  , 2.09551             , 237.978             , 1000                
71                  , 2.10381             , 317.716             , 1000                
76                  , 2.1061              , 414.405             , 1000                
81                  , 2.11212             , 532.698             , 1000                
86                  , 2.11196             , 677.539             , 1000                
91                  , 2.1079              , 845.483             , 1000                
96                  , 2.11999             , 1043.85             , 1000                
101                 , 2.11776             , 1276.39             , 1000                
106                 , 2.12091             , 1546.9              , 1000                
111                 , 2.12331             , 1858.01             , 1000                
116                 , 2.12315             , 2210.88             , 1000                
121                 , 2.12881             , 2612.64             , 1000                
126                 , 2.12439             , 3067.81             , 1000                
131                 , 2.12848             , 3582.45             , 1000                
136                 , 2.12966             , 4154.56             , 1000                
141                 , 2.13252             , 4792.26             , 1000                
146                 , 2.13892             , 5516.76             , 1000                


==> data/reward_vs_length_cont/reward_vs_length_cont.geometric.p=0.5.iter=1000.csv <==
Length, Mean
1, 1.568
2, 2.3285, 5.5856e-05
3, 2.69833, 0.00013299
4, 2.81, 0.000249195
5, 2.9676, 0.000385208
6, 3.045, 0.000523851
7, 3.143, 0.000593302
8, 3.206, 0.000870015
9, 3.21522, 0.000982173
11, 3.30527
21, 3.46048
31, 3.51932
41, 3.55512
51, 3.58445
61, 3.61021
71, 3.62396
81, 3.63467
91, 3.64926
101, 3.65466



==> data/reward_vs_length_cont/reward_vs_length_cont.ones.p=1.iter=1000.csv <==
Length              , Mean                , Average Time(ms)    , Actual iterations   
1                   , 0.758               , 0.002292            , 1000                
6                   , 1.2055              , 0.066935            , 1000                
11                  , 1.28573             , 0.344597            , 1000                
16                  , 1.30419             , 1.14084             , 1000                
21                  , 1.322               , 2.9808              , 1000                
26                  , 1.33465             , 6.48455             , 1000                
31                  , 1.34368             , 13.044              , 1000                
36                  , 1.35344             , 22.2397             , 1000                
41                  , 1.35717             , 36.5511             , 1000                
46                  , 1.36304             , 57.2534             , 1000                
51                  , 1.367               , 85.234              , 1000                
56                  , 1.36943             , 123.393             , 1000                
61                  , 1.36985             , 172.414             , 1000                
66                  , 1.37377             , 235.521             , 1000                
71                  , 1.37532             , 315.082             , 1000                
76                  , 1.37505             , 411.454             , 1000                
81                  , 1.37737             , 530.443             , 1000                
86                  , 1.37793             , 671.431             , 1000                
91                  , 1.38101             , 839.617             , 1000                
96                  , 1.38065             , 1037.36             , 1000                
101                 , 1.38335             , 1275.13             , 1000                
106                 , 1.38402             , 1562.34             , 1000                
111                 , 1.38472             , 1882.53             , 1000                
116                 , 1.38609             , 2237.71             , 1000                
121                 , 1.38711             , 2679.26             , 1000                
126                 , 1.38796             , 3099.74             , 1000                
131                 , 1.38924             , 3599.3              , 1000                
136                 , 1.3873              , 4136.56             , 1000                
141                 , 1.38871             , 4834.62             , 1000                
146                 , 1.39018             , 5886.47             , 1000                


==> data/reward_vs_length_cont/reward_vs_length_cont.pareto.p=1.5.iter=1000.csv <==
Length, Mean, Average Time(s)
1, 2.24717, 1.9742e-05
2, 4.48447, 5.6238e-05
3, 5.28822, 0.000116544
4, 5.5774, 0.000186617
5, 6.58671, 0.00030132
6, 7.41245, 0.000415311
7, 6.89897, 0.000580606
8, 7.18257, 0.000760452
9, 7.92732, 0.00096325
11, 9.34493, 0.00147694
21, 10.8509, 0.00635604
31, 15.1968, 0.0174239
41, 15.8649, 0.0395004
51, 17.9486, 0.0793951
61, 18.3392, 0.158804
71, 19.236, 0.258716
81, 19.305, 0.41333
91, 19.381, 0.651434
101, 20.88, 0.950395

==> data/reward_vs_length_cont/reward_vs_length_cont.pareto.p=1.5.iter=500.csv <==
Length, Mean, Average Time(s), Actual iterations
250, 28.9655, 43.6925, 500
300, 43.9715, 90.1299, 500


==> data/reward_vs_length_cont/reward_vs_length_cont.pareto.p=1.5.iter=5000.csv <==
Length, Mean, Average Time(s), Actual iterations
1, 2.4194, 1.5832e-05
2, 3.95203, 4.27156e-05
3, 4.8571, 9.50772e-05
4, 5.6758, 0.000159215
5, 6.40496, 0.000244215
6, 7.45881, 0.000345069
7, 7.46307, 0.000475917
8, 8.43563, 0.000632891
9, 8.30857, 0.000806085
10, 8.37491, 0.00101016
11, 8.89668, 0.00123235
12, 9.27983, 0.00148313
13, 9.10729, 0.00177297
14, 10.3274, 0.00208264
15, 10.2007, 0.00240809
20, 12.1442, 0.00476463
30, 15.3257, 0.013786
40, 15.2928, 0.0321731
50, 16.7384, 0.0654334
60, 18.576, 0.120028
70, 19.4736, 0.251417
80, 19.6233, 0.3534
90, 20.2617, 0.534577
100, 21.2848, 0.74226
110, 22.0779, 1.08701
120, 24.1284, 1.53209
140, 25.0383, 2.92254
150, 26.1046, 4.00294
170, 26.3311, 6.48101
190, 27.4812, 9.8493
250, 28.9655, 43.6925, 500

==> data/reward_vs_length_lattice/reward_vs_length_lattice.bernoulli.p=0.5.iter=1000.csv <==
Length, Total, Mean, Average Time(s)
1, 0, 0, 5.273e-06
2, 0, 0, 1.6547e-05
3, 1.014, 0.338, 3.1422e-05
4, 1.878, 0.4695, 5.4536e-05
5, 2.856, 0.5712, 7.875e-05
6, 3.717, 0.6195, 0.000106643
7, 4.593, 0.656143, 0.000142977
8, 5.441, 0.680125, 0.000182428
9, 6.3, 0.7, 0.000239807
10, 7.153, 0.7153, 0.000275027
20, 16.097, 0.80485, 0.00106718
30, 24.98, 0.832667, 0.00237169
40, 33.944, 0.8486, 0.00411954
50, 42.897, 0.85794, 0.00629781
60, 51.998, 0.866633, 0.00916485
70, 61.005, 0.8715, 0.0126674
80, 69.985, 0.874813, 0.0160324
90, 78.971, 0.877456, 0.0201588
100, 88.099, 0.88099, 0.0255334
110, 97.173, 0.883391, 0.0303713
120, 106.009, 0.883408, 0.0370231
130, 115.194, 0.886108, 0.0438176
140, 124.18, 0.887, 0.0546758


==> data/reward_vs_length_lattice/reward_vs_length_lattice.exponential.p=1.iter=1000.csv <==
Length, Total, Mean, Average Time(s)
1, 0, 0, 7.47e-06
2, 0, 0, 1.729e-05
3, 2.03546, 0.678487, 3.3479e-05
4, 3.91803, 0.979507, 5.4984e-05
5, 5.68161, 1.13632, 8.0796e-05
6, 7.55095, 1.25849, 0.000110288
7, 9.43078, 1.34725, 0.000145354
8, 11.407, 1.42587, 0.000190354
9, 13.1078, 1.45643, 0.000247564
10, 15.024, 1.5024, 0.00029299
20, 34.2463, 1.71232, 0.00110113
30, 53.6336, 1.78779, 0.00272114
40, 73.0115, 1.82529, 0.00472101
50, 92.3673, 1.84735, 0.00698326
60, 112.255, 1.87092, 0.0104219
70, 131.995, 1.88564, 0.0134885
80, 151.214, 1.89018, 0.0176163
90, 171.388, 1.90431, 0.0225329
100, 190.986, 1.90986, 0.027328
110, 211.003, 1.91821, 0.0335251
120, 230.309, 1.91924, 0.0408326
130, 250.267, 1.92513, 0.0499118
140, 270.13, 1.9295, 0.058415


==> data/reward_vs_length_lattice/reward_vs_length_lattice.geometric.p=0.5.iter=1000.csv <==
Length, Total, Mean, Average Time(s)
1, 0, 0, 6.444e-06
2, 0, 0, 2.4056e-05
3, 4.128, 1.376, 4.3332e-05
4, 7.284, 1.821, 6.7846e-05
5, 10.417, 2.0834, 9.2028e-05
6, 13.627, 2.27117, 0.000123095
7, 16.664, 2.38057, 0.00016363
8, 19.894, 2.48675, 0.00022063
9, 23.4, 2.6, 0.00027452
10, 26.371, 2.6371, 0.000309602
20, 59.375, 2.96875, 0.00106641
30, 92.545, 3.08483, 0.00224992
40, 125.905, 3.14763, 0.00397036
50, 159.42, 3.1884, 0.00620766
60, 193.031, 3.21718, 0.00893393
70, 226.97, 3.24243, 0.0120642
80, 260.27, 3.25337, 0.0157319
90, 294.638, 3.27376, 0.0199875
100, 328.356, 3.28356, 0.0247049
110, 361.716, 3.28833, 0.0325419
120, 395.999, 3.29999, 0.036788
130, 429.562, 3.30432, 0.0461249
140, 463.243, 3.30888, 0.0553317


==> data/reward_vs_length_lattice/reward_vs_length_lattice.pareto.p=1.5.iter=3000.csv <==
Length, Total, Mean, Average Time(s)
1, 0, 0, 6.27e-06
2, 0, 0, 2.20143e-05
3, 7.18539, 2.39513, 3.97573e-05
4, 12.1193, 3.02982, 5.87427e-05
5, 20.0158, 4.00316, 8.24653e-05
6, 25.7702, 4.29503, 0.000115276
7, 30.9671, 4.42388, 0.000154837
8, 39.9887, 4.99859, 0.000196486
9, 48.7818, 5.4202, 0.000248138
10, 55.9646, 5.59646, 0.000300052
20, 158.626, 7.93131, 0.00114511
30, 272.456, 9.08187, 0.00251903
40, 468.824, 11.7206, 0.0044619
50, 578.521, 11.5704, 0.00697102
60, 755.221, 12.587, 0.0105304
70, 883.111, 12.6159, 0.0148269
80, 1138.08, 14.226, 0.0190157
90, 1500.57, 16.673, 0.0234184
100, 1423.3, 14.233, 0.0290344
110, 1609.82, 14.6347, 0.0349611
120, 1869.16, 15.5763, 0.0423581
130, 2106.35, 16.2027, 0.0476575
140, 2281.08, 16.2934, 0.0564234


==> data/reward_vs_length_lattice/reward_vs_length_lattice.pareto.p=1.5.iter=5000.csv <==
Length, Total, Mean, Average Time(s)
1, 0, 0, 7.0566e-06
2, 0, 0, 2.27214e-05
3, 7.72613, 2.57538, 3.85488e-05
4, 11.5694, 2.89236, 5.6076e-05
5, 16.7667, 3.35333, 8.24222e-05
6, 24.0423, 4.00706, 0.000114705
7, 33.5677, 4.79538, 0.000153389
8, 40.0438, 5.00548, 0.000195828
9, 50.1269, 5.56966, 0.000242645
10, 64.5909, 6.45909, 0.000299379
11, 65.7821, 5.98019, 0.000359421
12, 78.4758, 6.53965, 0.000423313
13, 82.3439, 6.33415, 0.000490466
14, 104.684, 7.47746, 0.00056444
15, 106.034, 7.06894, 0.000648688
16, 113.779, 7.11121, 0.000734956
17, 141.466, 8.3215, 0.000827378
18, 147.609, 8.20048, 0.00092209
19, 150.575, 7.92502, 0.00103991
20, 164.152, 8.20758, 0.00112812
21, 171.194, 8.15209, 0.0012599
22, 207.572, 9.43508, 0.00135687
23, 201.476, 8.75982, 0.0014803
24, 208.909, 8.70455, 0.00161262
25, 225.129, 9.00515, 0.00176205
26, 230.007, 8.84641, 0.00187703
27, 242.834, 8.99385, 0.00202698
28, 256.142, 9.14792, 0.00217769
29, 265.935, 9.17016, 0.00232195
30, 277.207, 9.24022, 0.00249852
40, 414.47, 10.3617, 0.00447689
50, 612.356, 12.2471, 0.00725923
60, 735.398, 12.2566, 0.010303
70, 885.49, 12.6499, 0.0141078
80, 1116.56, 13.957, 0.0181086
90, 1240.48, 13.7831, 0.0230938
100, 1592.61, 15.9261, 0.0289092
110, 1683.31, 15.3028, 0.0346924
120, 1877.08, 15.6424, 0.038531
130, 2108.68, 16.2206, 0.0454338
140, 2223.85, 15.8847, 0.0524497
150, 2604.61, 17.3641, 0.0602666
160, 2899.66, 18.1229, 0.0696387
170, 3309.73, 19.469, 0.0783954
180, 3263.26, 18.1292, 0.091689
190, 3690.85, 19.4255, 0.103793
200, 3666.12, 18.3306, 0.108761
210, 3809.84, 18.1421, 0.126718
220, 4351.92, 19.7814, 0.142563
230, 4841.96, 21.052, 0.153432
240, 5241.96, 21.8415, 0.166633
250, 5258.87, 21.0355, 0.168958
260, 5231.28, 20.1203, 0.182104
270, 5478.05, 20.2891, 0.194932
280, 6332.63, 22.6165, 0.210386
290, 6201.21, 21.3835, 0.225146
300, 6426.63, 21.4221, 0.249893
310, 6974.77, 22.4993, 0.268893
320, 7085.8, 22.1431, 0.285274
330, 7430.11, 22.5155, 0.294103
340, 7640.24, 22.4713, 0.340445
380, 8833.18, 23.2452, 0.403868
430, 10366, 24.1069, 0.516573
480, 11881.4, 24.753, 0.629744
530, 13747.5, 25.9387, 0.761214
580, 15748.7, 27.153, 0.907109
630, 17230.6, 27.3501, 1.07013
680, 19432.6, 28.5774, 1.2472
730, 21143.2, 28.9633, 1.43681
780, 23245.8, 29.8023, 1.64986
830, 25535.7, 30.7659, 1.85368
880, 26642.7, 30.2758, 2.08845
930, 29565.1, 31.7905, 2.36262

==> data/reward_vs_length_lattice/reward_vs_length_lattice.pareto.p=1.iter=1000.csv <==
Length, Total, Mean, Average Time(s)
1, 0, 0, 6.923e-06
2, 0, 0, 2.2173e-05
3, 32.8574, 10.9525, 4.4967e-05
4, 42.0008, 10.5002, 7.432e-05
5, 83.4639, 16.6928, 9.6109e-05
6, 93.4361, 15.5727, 0.000130869
7, 142.188, 20.3126, 0.000157303
8, 223.107, 27.8883, 0.000200648
9, 488.647, 54.2941, 0.00024782
10, 285.004, 28.5004, 0.000298226
20, 1743.5, 87.1749, 0.00115814
30, 3771.33, 125.711, 0.00248971
40, 5770.94, 144.273, 0.00440776
50, 10737.9, 214.759, 0.00685587
60, 13481, 224.683, 0.0104188
70, 24354.8, 347.925, 0.0156366
80, 22421.6, 280.27, 0.0192074
90, 35013.2, 389.036, 0.0249431
100, 81198.4, 811.984, 0.028549
110, 40918.7, 371.988, 0.0335751
120, 63519.3, 529.328, 0.0410723
130, 111705, 859.268, 0.0507425
140, 142845, 1020.32, 0.0560052


==> fig/rewards_vs_length_lattice/rewards_vs_length_ber_0.1.csv <==
Length, Total, Mean
1, 0, 0
2, 0, 0
3, 0.216, 0.072
4, 0.432, 0.108
5, 0.78, 0.156
6, 1.151, 0.191833
7, 1.457, 0.208143
8, 1.767, 0.220875
9, 2.151, 0.239
10, 2.517, 0.2517
11, 2.859, 0.259909
12, 3.266, 0.272167
13, 3.594, 0.276462
14, 3.965, 0.283214
15, 4.286, 0.285733
16, 4.592, 0.287
17, 4.915, 0.289118
18, 5.399, 0.299944
19, 5.724, 0.301263
20, 6.141, 0.30705
25, 7.964, 0.31856
30, 9.771, 0.3257
35, 11.661, 0.333171
40, 13.565, 0.339125
45, 15.447, 0.343267
50, 17.302, 0.34604
55, 19.141, 0.348018
60, 21.125, 0.352083
65, 22.922, 0.352646
70, 24.816, 0.354514
75, 26.833, 0.357773
80, 28.707, 0.358837
85, 30.697, 0.361141
90, 32.62, 0.362444
95, 34.324, 0.361305
100, 36.388, 0.36388
150, 55.529, 0.370193
200, 74.769, 0.373845
250, 94.035, 0.37614
300, 113.36, 0.377867
350, 132.651, 0.379003
400, 151.989, 0.379973
450, 171.322, 0.380716
500, 190.876, 0.381752
550, 209.863, 0.381569
600, 229.446, 0.38241


==> fig/rewards_vs_length_lattice/rewards_vs_length_ber_0.3.csv <==
Length, Total, Mean
1, 0, 0
2, 0, 0
3, 0.61, 0.203333
4, 1.23, 0.3075
5, 1.947, 0.3894
6, 2.657, 0.442833
7, 3.269, 0.467
8, 3.948, 0.4935
9, 4.631, 0.514556
10, 5.321, 0.5321
11, 5.998, 0.545273
12, 6.639, 0.55325
13, 7.319, 0.563
14, 7.952, 0.568
15, 8.698, 0.579867
16, 9.336, 0.5835
17, 10.057, 0.591588
18, 10.793, 0.599611
19, 11.395, 0.599737
20, 12.169, 0.60845
25, 15.612, 0.62448
30, 19.063, 0.635433
35, 22.536, 0.643886
40, 26.077, 0.651925
45, 29.551, 0.656689
50, 33.054, 0.66108
55, 36.607, 0.665582
60, 40.007, 0.666783
65, 43.575, 0.670385
70, 47.15, 0.673571
75, 50.654, 0.675387
80, 54.111, 0.676387
85, 57.702, 0.678847
90, 61.244, 0.680489
95, 64.733, 0.6814
100, 68.227, 0.68227
150, 103.612, 0.690747
200, 139.27, 0.69635
250, 174.418, 0.697672
300, 209.843, 0.699477
350, 245.455, 0.7013
400, 281.068, 0.70267
450, 316.596, 0.703547
500, 352.247, 0.704494
550, 387.443, 0.704442
600, 423.427, 0.705712


==> fig/rewards_vs_length_lattice/rewards_vs_length_ber_0.5.csv <==
Length, Total, Mean
1, 0, 0
2, 0, 0
3, 0.984, 0.328
4, 1.941, 0.48525
5, 2.801, 0.5602
6, 3.665, 0.610833
7, 4.579, 0.654143
8, 5.479, 0.684875
9, 6.336, 0.704
10, 7.195, 0.7195
11, 8.124, 0.738545
12, 8.987, 0.748917
13, 9.915, 0.762692
14, 10.715, 0.765357
15, 11.56, 0.770667
16, 12.466, 0.779125
17, 13.417, 0.789235
18, 14.245, 0.791389
19, 15.216, 0.800842
20, 16.042, 0.8021
25, 20.549, 0.82196
30, 24.932, 0.831067
35, 29.47, 0.842
40, 33.921, 0.848025
45, 38.398, 0.853289
50, 43.004, 0.86008
55, 47.525, 0.864091
60, 51.912, 0.8652
65, 56.532, 0.869723
70, 60.937, 0.870529
75, 65.455, 0.872733
80, 69.925, 0.874063
85, 74.622, 0.877906
90, 79.045, 0.878278
95, 83.495, 0.878895
100, 88.022, 0.88022
150, 133.355, 0.889033
200, 178.665, 0.893325
250, 223.834, 0.895336
300, 269.328, 0.89776
350, 314.515, 0.898614
400, 359.967, 0.899918
450, 405.499, 0.901109
500, 450.681, 0.901362
550, 496.036, 0.901884
600, 541.515, 0.902525


==> fig/rewards_vs_length_lattice/rewards_vs_length_pareto_1.2.csv <==
Length, Total, Mean
3, 11.1778, 3.72594
4, 20.7656, 5.1914
5, 34.1155, 6.8231
6, 55.4955, 9.24925
7, 70.7839, 10.112
8, 82.5148, 10.3143
9, 222.412, 24.7124
10, 137.962, 13.7962
11, 169.262, 15.3875
12, 246.032, 20.5027
13, 198.747, 15.2883
14, 273.395, 19.5282
15, 332.561, 22.1707
16, 292.034, 18.2521
17, 425.84, 25.0494
18, 408.407, 22.6893
19, 1968.1, 103.584
20, 892.924, 44.6462
25, 796.829, 31.8732
30, 1091.37, 36.379
35, 1430.39, 40.8683
40, 2621.58, 65.5395
45, 1796.17, 39.9149
50, 2289.33, 45.7866
55, 2561.67, 46.5758
60, 2751.04, 45.8507
65, 3565.34, 54.8513
70, 3861.06, 55.158
75, 4243.64, 56.5818
80, 5662.37, 70.7797
85, 6050.39, 71.1811
90, 6668.6, 74.0956
95, 7733.12, 81.4013
100, 8628.73, 86.2873
150, 13190.5, 87.9369
200, 20644.4, 103.222
250, 30565.6, 122.262
300, 50030.9, 166.77
350, 53908.2, 154.024
400, 81263.2, 203.158
450, 90879, 201.953
500, 147985, 295.97
550, 134662, 244.84
600, 141666, 236.11
650, 158124, 243.268
700, 170742, 243.917
750, 207818, 277.091


==> fig/rewards_vs_length_lattice/rewards_vs_length_pareto_1.3.csv <==
Length, Total, Mean
3, 10.2835, 3.42783
4, 15.7796, 3.94491
5, 28.3379, 5.66757
6, 73.3388, 12.2231
7, 48.2428, 6.89183
8, 64.4414, 8.05517
9, 79.9042, 8.87824
10, 91.71, 9.171
11, 132.685, 12.0623
12, 146.392, 12.1993
13, 157.093, 12.0841
14, 209.298, 14.9499
15, 196.601, 13.1067
16, 220.233, 13.7646
17, 248.534, 14.6197
18, 258.516, 14.362
19, 282.667, 14.8772
20, 296.052, 14.8026
25, 518.254, 20.7302
30, 571.191, 19.0397
35, 724.46, 20.6989
40, 852.118, 21.303
45, 1116, 24.7999
50, 1322.65, 26.453
55, 1435.16, 26.0937
60, 1573.92, 26.232
65, 1975.94, 30.399
70, 2055.09, 29.3584
75, 2418.47, 32.2462
80, 2498.22, 31.2278
85, 2961.21, 34.8378
90, 3087.7, 34.3078
95, 3666.95, 38.5995
100, 3682.11, 36.8211
150, 9940.28, 66.2685
200, 10528, 52.6398
250, 15931.6, 63.7265
300, 20562.9, 68.5429
350, 26001.3, 74.2895
400, 30662.2, 76.6555
450, 36297, 80.6601
500, 45367.9, 90.7358
550, 53255.1, 96.8275
600, 52062.6, 86.771
650, 61477.8, 94.5812
700, 69358.1, 99.0831
750, 81283.4, 108.378


==> fig/rewards_vs_length_lattice/rewards_vs_length_pareto_1.5.csv <==
Length, Total, Mean
3, 6.36818, 2.12273
4, 11.5327, 2.88317
5, 17.38, 3.476
6, 25.6502, 4.27504
7, 33.9587, 4.85125
8, 40.2897, 5.03621
9, 51.0324, 5.67027
10, 59.0478, 5.90478
11, 64.6102, 5.87365
12, 90.5591, 7.54659
13, 84.1903, 6.47618
14, 90.9223, 6.49445
15, 107.287, 7.15249
16, 113.175, 7.07343
17, 124.282, 7.31073
18, 175.186, 9.73255
19, 142.411, 7.49532
20, 156.26, 7.81298
25, 226.002, 9.04009
30, 279.819, 9.3273
35, 355.663, 10.1618
40, 411.834, 10.2958
45, 493.648, 10.97
50, 567.402, 11.348
55, 666.76, 12.1229
60, 715.052, 11.9175
65, 815.682, 12.549
70, 897.428, 12.8204
75, 1053, 14.0399
80, 1147.26, 14.3408
85, 1169.64, 13.7605
90, 1320.12, 14.668
95, 1594.7, 16.7864
100, 1513.86, 15.1386
150, 2533.42, 16.8894
200, 3959.14, 19.7957
250, 5066.73, 20.2669
300, 6400.25, 21.3342
350, 8200.98, 23.4314
400, 9845.3, 24.6133
450, 11451.1, 25.4469
500, 12886, 25.772
550, 14825.1, 26.9547
600, 16200.9, 27.0015
650, 18093.4, 27.8361
700, 19803.2, 28.2902
750, 22758.6, 30.3449
800, 24885.9, 31.1074


==> fig/rewards_vs_length_lattice/rewards_vs_length_ransum_1.csv <==
Length, Total, Mean
1, 0, 0
2, 0, 0
3, 1.9599, 0.653301
4, 4.26738, 1.06685
5, 6.44047, 1.28809
6, 8.61543, 1.43591
7, 10.7511, 1.53587
8, 12.9198, 1.61497
9, 15.2287, 1.69207
10, 17.6291, 1.76291
11, 19.8596, 1.80542
12, 22.4596, 1.87164
13, 24.5035, 1.88489
14, 26.3775, 1.88411
15, 28.9289, 1.92859
16, 31.3582, 1.95989
17, 33.4912, 1.97007
18, 36.0109, 2.00061
19, 37.8302, 1.99106
20, 40.598, 2.0299
25, 51.6848, 2.06739
30, 63.2004, 2.10668
35, 75.426, 2.15503
40, 87.2722, 2.18181
45, 98.6655, 2.19257
50, 110.775, 2.21549
55, 122.727, 2.23141
60, 134.762, 2.24604
65, 146.591, 2.25525
70, 158.31, 2.26158
75, 170.384, 2.27179
80, 182.487, 2.28109
85, 193.779, 2.27975
90, 204.989, 2.27765
95, 217.474, 2.2892
100, 229.858, 2.29858
150, 349.023, 2.32682
200, 469.669, 2.34835
250, 589.554, 2.35821
300, 709.412, 2.36471
350, 827.899, 2.36543
400, 949.674, 2.37419
450, 1069.99, 2.37775
500, 1190.16, 2.38031
550, 1310.46, 2.38265
600, 1431.55, 2.38592


==> fig/rewards_vs_length_lattice/rewards_vs_length_ransum_2.csv <==
Length, Total, Mean
1, 0, 0
2, 0, 0
3, 4.08095, 1.36032
4, 7.99833, 1.99958
5, 11.5188, 2.30377
6, 15.2689, 2.54482
7, 18.767, 2.681
8, 22.9134, 2.86418
9, 26.5924, 2.95471
10, 30.1261, 3.01261
11, 33.6923, 3.06294
12, 37.4787, 3.12322
13, 41.3658, 3.18198
14, 45.1538, 3.22527
15, 49.0559, 3.27039
16, 53.0406, 3.31504
17, 56.5865, 3.32862
18, 60.2683, 3.34824
19, 64.4427, 3.39172
20, 67.5943, 3.37972
25, 87.6434, 3.50574
30, 106.543, 3.55144
35, 125.392, 3.58263
40, 145.044, 3.62611
45, 164.462, 3.65472
50, 183.914, 3.67829
55, 203.656, 3.70284
60, 222.118, 3.70197
65, 242.398, 3.72921
70, 261.915, 3.74164
75, 281.561, 3.75415
80, 301.535, 3.76919
85, 320.597, 3.77173
90, 339.769, 3.77521
95, 358.706, 3.77586
100, 378.267, 3.78267
150, 574.97, 3.83314
200, 770.239, 3.85119
250, 965.967, 3.86387
300, 1164.29, 3.88096
350, 1360, 3.88571
400, 1557.03, 3.89257
450, 1753.71, 3.89713
500, 1951.06, 3.90212
550, 2148.01, 3.90546
600, 2345.17, 3.90862


==> fig/rewards_vs_length_lattice/rewards_vs_length_ransum_3.csv <==
Length, Total, Mean
1, 0, 0
2, 0, 0
3, 6.04536, 2.01512
4, 11.3645, 2.84113
5, 16.2403, 3.24806
6, 21.3455, 3.55759
7, 26.6608, 3.80869
8, 31.5271, 3.94089
9, 36.0184, 4.00205
10, 41.7652, 4.17652
11, 46.8483, 4.25894
12, 51.931, 4.32758
13, 57.3109, 4.40853
14, 62.5992, 4.47137
15, 67.8433, 4.52289
16, 73.1031, 4.56894
17, 77.7916, 4.57598
18, 83.5002, 4.6389
19, 88.5278, 4.65936
20, 93.7533, 4.68767
25, 119.423, 4.77692
30, 145.361, 4.84538
35, 171.863, 4.91036
40, 197.751, 4.94378
45, 224.493, 4.98874
50, 250.606, 5.01211
55, 276.891, 5.03439
60, 303.898, 5.06496
65, 329.295, 5.06607
70, 356.338, 5.09054
75, 382.395, 5.09859
80, 410.238, 5.12797
85, 435.641, 5.12518
90, 463.02, 5.14467
95, 488.744, 5.14467
100, 515.63, 5.1563
150, 780.312, 5.20208
200, 1046.52, 5.2326
250, 1314.17, 5.25668
300, 1579.62, 5.26541
350, 1845.68, 5.27337
400, 2112.04, 5.2801
450, 2380.36, 5.28969
500, 2644.98, 5.28996
550, 2913.61, 5.29746
600, 3180.16, 5.30026

